Kaon Matrix Elements and CP-violation from Quenched Lattice QCD: (I) the 3-flavor case

We report the results of a calculation of the K --> pi pi matrix elements relevant for the $\DIhalf$ rule and $\epe$ in quenched lattice QCD using domain wall fermions at a fixed lattice spacing $a^{-1} \sim 2$ GeV. Working in the three-quark effective theory, where only the u, d and s quarks enter and which is known perturbatively to next-to-leading order, we calculate the lattice K --> pi and K --> |0> matrix elements of dimension six, four-fermion operators. Through lowest order chiral perturbation theory these yield K --> pi pi matrix elements, which we then normalize to continuum values through a non-perturbative renormalization technique. For the ratio of isospin amplitudes |A_0|/|A_2| we find a value of $25.3 \pm 1.8$ (statistical error only) compared to the experimental value of 22.2, with individual isospin amplitudes 10-20% below the experimental values. For $\epe$, using known central values for standard model parameters, we calculate $(-4.0 \pm 2.3) \times 10^{-4}$ (statistical error only) compared to the current experimental average of $(17.2 \pm 1.8) \times 10^{-4}$. Because we find a large cancellation between the I = 0 and I = 2 contributions to $\epe$, the result may be very sensitive to the approximations employed. Among these are the use of: quenched QCD, lowest order chiral perturbation theory and continuum perturbation theory below 1.3 GeV. We have also calculated the kaon B parameter, B_K and find $B_{K,\bar{MS}}(2 {\rm GeV}) = 0.532(11)$. Although currently unable to give a reliable systematic error, we have control over statistical errors and more simulations will yield information about the effects of the approximations on this first-principles determination of these important quantities.

==> tab/ktopi_sub_corr_mpi_fit_results.dat <==
Calin 6/5/01

Fitting function for O1-O6 and O9-O10
	b[0]+b[1]*x;
	
Fitting function for O7 and O8
	b[0]+b[1]*(x+0.00124);
Parameter 2 is chi2/dof


Getting data from file
  O10_I0_re_lin_fit_1_5.dat.uncor param = 3
0  -5.877896e-04 +/- 2.729071e-04 
1  3.886803e-02 +/- 7.864808e-03 
2  8.865478e-02 +/- 1.014475e-01 

Getting data from file
  O1_I0_re_lin_fit_1_5.dat.uncor param = 3
0  5.321645e-04 +/- 2.731144e-04 
1  -2.973823e-02 +/- 7.845343e-03 
2  5.028369e-02 +/- 7.650213e-02 

Getting data from file
  O2_I0_re_lin_fit_1_5.dat.uncor param = 3
0  -2.359160e-04 +/- 1.311474e-04 
1  5.549531e-02 +/- 4.041101e-03 
2  5.777822e-01 +/- 2.580878e-01 

Getting data from file
  O3_I0_re_lin_fit_1_5.dat.uncor param = 3
0  1.233885e-03 +/- 9.661354e-04 
1  3.637256e-03 +/- 2.836840e-02 
2  3.881020e-03 +/- 1.168720e-02 

Getting data from file
  O4_I0_re_lin_fit_1_5.dat.uncor param = 3
0  4.659390e-04 +/- 8.038929e-04 
1  8.887306e-02 +/- 2.403851e-02 
2  3.647187e-02 +/- 5.745093e-02 

Getting data from file
  O5_I0_re_lin_fit_1_5.dat.uncor param = 3
0  2.102611e-03 +/- 8.382509e-04 
1  -7.432956e-02 +/- 2.518889e-02 
2  2.336752e-02 +/- 4.417768e-02 

Getting data from file
  O6_I0_re_lin_fit_1_5.dat.uncor param = 3
0  4.264787e-03 +/- 8.382630e-04 
1  -2.031993e-01 +/- 2.458849e-02 
2  2.714635e-01 +/- 1.718682e-01 

Getting data from file
  O7_I0_re_lin_fit_1_5.dat.uncor param = 3
0  -7.120859e-03 +/- 2.086106e-04 
1  -6.751561e-02 +/- 3.709082e-03 
2  8.189395e-01 +/- 3.142026e-01 

Getting data from file
  O8_I0_re_lin_fit_1_5.dat.uncor param = 3
0  -2.201848e-02 +/- 6.639604e-04 
1  -2.624454e-01 +/- 1.182591e-02 
2  4.163030e-01 +/- 2.141536e-01 

Getting data from file
  O9_I0_re_lin_fit_1_5.dat.uncor param = 3
0  1.805135e-04 +/- 1.310240e-04 
1  -4.637909e-02 +/- 4.000997e-03 
2  3.664428e-01 +/- 2.038423e-01 


==> tab/subtracted_op_lin_fit_results.dat <==
Calin 6/5/01

 	Fitting function
		b[0]+b[1]*x;

Parameter 2 is chi2/dof, fitting range 0.01-0.05
-----------------------------------------------------------------------------
Getting data from file
  O10_I0_re_lin_fit_1_5.dat.uncor param = 3
0  -5.925608e-04 +/- 2.774071e-04 
1  3.898966e-02 +/- 7.878553e-03 
2  8.546453e-02 +/- 9.813631e-02 
-----------------------------------------------------------------------------
Getting data from file
  O1_I0_re_lin_fit_1_5.dat.uncor param = 3
0  5.372867e-04 +/- 2.776147e-04 
1  -2.986875e-02 +/- 7.859448e-03 
2  4.739896e-02 +/- 7.315767e-02 
-----------------------------------------------------------------------------
Getting data from file
  O2_I0_re_lin_fit_1_5.dat.uncor param = 3
0  -2.315865e-04 +/- 1.332228e-04 
1  5.538425e-02 +/- 4.047851e-03 
2  6.020502e-01 +/- 2.625172e-01 
-----------------------------------------------------------------------------
Getting data from file
  O3_I0_re_lin_fit_1_5.dat.uncor param = 3
0  1.257197e-03 +/- 9.819704e-04 
1  3.042237e-03 +/- 2.841707e-02 
2  3.092429e-03 +/- 8.599908e-03 
-----------------------------------------------------------------------------
Getting data from file
  O4_I0_re_lin_fit_1_5.dat.uncor param = 3
0  4.884657e-04 +/- 8.169523e-04 
1  8.829724e-02 +/- 2.407879e-02 
2  4.000220e-02 +/- 6.123125e-02 
-----------------------------------------------------------------------------
Getting data from file
  O5_I0_re_lin_fit_1_5.dat.uncor param = 3
0  2.128809e-03 +/- 8.522595e-04 
1  -7.500167e-02 +/- 2.521947e-02 
2  2.060964e-02 +/- 3.996085e-02 
-----------------------------------------------------------------------------
Getting data from file
  O6_I0_re_lin_fit_1_5.dat.uncor param = 3
0  4.310417e-03 +/- 8.513566e-04 
1  -2.043918e-01 +/- 2.461934e-02 
2  2.556511e-01 +/- 1.646371e-01 
-----------------------------------------------------------------------------
Getting data from file
  O7_I0_re_lin_fit_1_5.dat.uncor param = 3
0  -7.232993e-03 +/- 2.098618e-04 
1  -6.476803e-02 +/- 3.706680e-03 
2  3.738808e-01 +/- 2.016591e-01 
-----------------------------------------------------------------------------
Getting data from file
  O8_I0_re_lin_fit_1_5.dat.uncor param = 3
0  -2.237649e-02 +/- 6.683340e-04 
1  -2.536556e-01 +/- 1.181898e-02 
2  1.197644e-01 +/- 1.100482e-01 
-----------------------------------------------------------------------------
Getting data from file
  O9_I0_re_lin_fit_1_5.dat.uncor param = 3
0  1.765454e-04 +/- 1.330977e-04 
1  -4.627740e-02 +/- 4.007613e-03 
2  3.835515e-01 +/- 2.078266e-01 

